Enumerating Chemical Graphs with Two Disjoint Cycles Satisfying Given Path Frequency Specifications

Enumerating chemical graphs satisfying given constraints is a fundamental problem in mathematical and computational chemistry, and plays an essential part in a recently proposed framework for the inverse QSAR/QSPR. In this paper, constraints are given by feature vectors each of which consists of the frequencies of paths in a given set of paths. We consider the problem of enumerating chemical graphs that satisfy the path frequency constraints, which are given by a pair of feature vectors specifying upper and lower bounds of the frequency of each path. We design a branch-and-bound algorithm for enumerating chemical graphs of bi-block 2-augmented structure, that is, graphs that contain two edge-disjoint cycles. We present some computational experiments with an implementation of our proposed algorithm.

==> exp_eps/problem1/C9N1O3m2_Leq2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 268 3.23607 5877 19.1938 202169 45.962
2 2 2 2.15895 312 14.7481 58270 46.6678
3 2 1 1.62583 15 10.1578 1419 27.2983
4 2 1 1.17418 1 6.06883 586 18.3598
5 2 1 1.20251 1 6.22211 251 18.9954
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N1O3m2_LeqK.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 268 3.23607 5877 19.1938 202169 45.962
2 3 2 1.1842 77 4.84196 9527 9.74414
3 4 1 0.275404 1 0.495097 9 0.935545
4 5 1 0.0938386 1 0.206479 8 0.360863
5 6 1 0.0933957 1 0.121626 2 0.227816
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N1O3m2_LeqKd2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 1 385 12.5174 82206 90.7973 1490515 248.759
2 2 2 2.15895 312 14.7481 58270 46.6678
3 2 1 1.62583 15 10.1578 1419 27.2983
4 3 1 0.636664 1 2.0488 192 4.6541
5 3 1 0.657759 1 2.0737 78 4.88801
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N1O3m3_Leq2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 181 2.26268 1907 7.16826 30033 12.3096
2 2 4 1.99589 127 6.53443 9041 11.4295
3 2 1 1.46094 13 4.87159 619 8.99245
4 2 1 1.17138 3 3.66418 367 7.44944
5 2 1 1.18128 2 3.7932 90 7.72203
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N1O3m3_LeqK.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 181 2.26268 1907 7.16826 30033 12.3096
2 3 1 0.175796 7 0.311819 127 0.441951
3 4 1 0.0965825 3 0.127765 13 0.163762
4 5 1 0.059669 1 0.0687115 5 0.109323
5 6 1 0.0470796 1 0.0738214 2 0.0919302
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N1O3m3_LeqKd2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 1 256 6.31674 7793 16.2791 73681 26.6492
2 2 4 1.99589 127 6.53443 9041 11.4295
3 2 1 1.46094 13 4.87159 619 8.99245
4 3 1 0.187728 2 0.28562 25 0.456438
5 3 1 0.156094 2 0.318517 11 0.457273
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N2O2m2_Leq2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 99 4.85741 2614 15.8487 22866 47.3779
2 2 1 4.27662 213 17.8248 13127 56.462
3 2 1 3.75419 11 19.1129 4241 58.3177
4 2 1 2.43353 6 19.4253 1165 59.6578
5 2 1 2.42014 6 20.5042 842 64.4132
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N2O2m2_LeqK.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 99 4.85741 2614 15.8487 22866 47.3779
2 3 1 0.736103 8 3.59497 371 6.41226
3 4 1 0.501413 1 1.68136 45 2.66452
4 5 1 0.254051 1 0.684465 4 0.973245
5 6 1 0.151886 1 0.423371 2 0.642534
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N2O2m2_LeqKd2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 1 99 35.6374 155895 604.18 17559266 5075.55
2 2 1 4.27662 213 17.8248 13127 56.462
3 2 1 3.75419 11 19.1129 4241 58.3177
4 3 1 0.931956 1 4.56526 46 8.11395
5 3 1 0.985129 1 5.31119 29 9.01209
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N2O2m3_Leq2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 74 5.7024 14282 45.4084 384275 173.883
2 2 1 8.96872 592 36.5778 162815 144.577
3 2 1 5.40322 8 38.7178 37411 163.675
4 2 1 4.56629 6 37.537 14670 174.316
5 2 1 4.48384 6 36.6525 9433 154.312
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N2O2m3_LeqK.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 74 5.7024 14282 45.4084 384275 173.883
2 3 1 1.59307 24 6.02025 4212 15.9577
3 4 1 0.422082 1 1.1582 18 2.48665
4 5 1 0.113742 1 0.427274 1 0.809687
5 6 1 0.069278 1 0.146406 1 0.44278
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N2O2m3_LeqKd2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 1 168 34.2788 219726 353.527 14782302 2299.35
2 2 1 8.96872 592 36.5778 162815 144.577
3 2 1 5.40322 8 38.7178 37411 163.675
4 3 1 1.59353 2 7.10931 803 18.9694
5 3 1 1.70814 2 7.45245 657 37.307
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N3O1m2_Leq2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 34 0.318479 40 1.41751 1709 8.6171
2 2 4 0.260602 26 1.64838 1126 9.69845
3 2 3 0.267642 8 1.80178 327 11.0104
4 2 1 0.284981 5 1.94346 119 11.0562
5 2 1 0.247742 5 1.97169 98 12.5123
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N3O1m2_LeqK.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 34 0.318479 40 1.41751 1709 8.6171
2 3 3 0.136458 7 0.67827 58 1.79467
3 4 1 0.0987049 2 0.355428 5 0.661817
4 5 1 0.061625 1 0.228867 1 0.30048
5 6 1 0.069423 1 0.230772 1 0.287164
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N3O1m2_LeqKd2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 1 308 75.3138 56401 1141.61 17554619 5377.21
2 2 4 0.260602 26 1.64838 1126 9.69845
3 2 3 0.267642 8 1.80178 327 11.0104
4 3 1 0.145317 4 0.856789 14 2.21491
5 3 1 0.196249 4 1.00337 8 2.61596
6 . . . . . . .  942819746 7245.327


==> exp_eps/problem1/C9N3O1m3_Leq2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 400 3.23602 3783 7.51696 55366 13.7935
2 2 2 2.13879 176 4.94457 15942 11.9363
3 2 2 1.63437 20 3.8185 1963 10.3737
4 2 1 1.70573 13 4.16279 1161 11.3576
5 2 1 1.68917 3 4.37314 677 11.7318
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N3O1m3_LeqK.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 400 3.23602 3783 7.51696 55366 13.7935
2 3 2 1.95784 176 4.65092 15551 11.2998
3 4 2 0.333136 8 0.570889 162 1.66498
4 5 1 0.184709 1 0.291422 10 0.606958
5 6 1 0.0924341 1 0.168815 1 0.260353
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem1/C9N3O1m3_LeqKd2.dat <==
K-1 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 1 637 10.1707 14841 26.7084 274451 45.936
2 2 2 2.13879 176 4.94457 15942 11.9363
3 2 2 1.63437 20 3.8185 1963 10.3737
4 3 1 1.4582 13 3.84228 1151 11.098
5 3 1 1.49066 3 4.01525 675 10.9988
6 . . . . . . .  1303384448 6037.469


==> exp_eps/problem2/C9N1O3m2_L2p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 0 0.336634 0 0.74317 0 3.37154
2 2 0 0.390657 0 0.876845 0 2.24547
3 2 0 0.384429 0 0.913538 0 4.11833
4 2 1 0.439884 1 0.963443 2 2.16698
5 . . . . . . .  942819746 7245.327


==> exp_eps/problem2/C9N1O3m2_L3p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 3 0 2.02297 0 11.2676 0 43.391
2 3 0 2.25978 0 12.1548 0 44.0945
3 3 0 2.34285 0 12.3817 0 62.885
4 3 1 2.44638 1 12.4546 2 45.8747
5 . . . . . . .  942819746 7245.327


==> exp_eps/problem2/C9N1O3m3_L2p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 0 0.890244 0 1.6327 0 3.92326
2 2 0 1.05114 0 1.75379 0 3.98148
3 2 0 0.984244 0 2.21587 0 8.16192
4 2 1 1.05565 1 3.64237 2 8.3808
5 . . . . . . .  1303384448 6037.469


==> exp_eps/problem2/C9N1O3m3_L3p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 3 0 10.1749 0 34.1043 0 122.411
2 3 0 10.4258 0 35.4331 0 183.403
3 3 0 10.9017 0 35.8492 0 118.379
4 3 1 11.2201 1 50.3091 2 121.052
5 . . . . . . .  1303384448 6037.469


==> exp_eps/problem2/C9N2O2m2_L2p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 0 0.295864 0 1.04154 0 1.56822
2 2 0 0.363819 0 1.24429 0 1.82282
3 2 0 0.428819 0 1.41079 0 3.67203
4 2 1 0.448904 1 1.30176 1 2.14932
5 . . . . . . .  942819746 7245.327


==> exp_eps/problem2/C9N2O2m2_L3p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 3 0 2.02499 0 17.7048 0 60.483
2 3 0 2.62776 0 33.3198 0 69.5262
3 3 0 2.6496 0 21.1552 0 78.9465
4 3 1 2.76059 1 21.0133 1 81.4307
5 . . . . . . .  942819746 7245.327


==> exp_eps/problem2/C9N2O2m3_L2p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 0 0.562225 0 1.80165 0 4.20284
2 2 0 0.722234 0 2.02453 0 4.76972
3 2 0 0.751547 0 2.28394 0 4.93821
4 2 1 0.903951 1 2.38075 1 5.1328
5 . . . . . . .  1303384448 6037.469


==> exp_eps/problem2/C9N2O2m3_L3p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 3 0 6.67694 0 21.6339 0 63.4186
2 3 0 10.2734 0 37.034 0 67.2874
3 3 0 8.11869 0 29.4168 0 146.261
4 3 1 8.47318 1 27.6092 1 80.444
5 . . . . . . .  1303384448 6037.469


==> exp_eps/problem2/C9N3O1m2_L2p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 2 0 0.290764 0 1.16007 0 2.22356
2 2 0 0.397108 0 1.52926 0 2.8757
3 2 0 0.464631 0 1.65768 0 2.8641
4 2 1 0.963219 1 1.73649 1 3.85214
5 . . . . . . .  942819746 7245.327


==> exp_eps/problem2/C9N3O1m2_L3p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  942819746 7245.327
1 3 0 0.962013 0 7.74967 0 43.3112
2 3 0 1.36671 0 9.47885 0 35.1215
3 3 0 1.54986 0 18.9634 0 38.0688
4 3 1 1.87224 1 10.7331 1 67.0754
5 . . . . . . .  942819746 7245.327


==> exp_eps/problem2/C9N3O1m3_L2p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 2 0 2.9749 0 4.98171 0 13.3125
2 2 0 3.53779 0 6.07964 0 15.977
3 2 0 3.8011 0 6.77457 0 17.0882
4 2 1 3.63737 1 6.05692 1 15.4047
5 . . . . . . .  1303384448 6037.469


==> exp_eps/problem2/C9N3O1m3_L3p2.dat <==
K-7 L 0 0 1 1 2 2 MOLGEN MOGEN
0 . . . . . . .  1303384448 6037.469
1 3 0 20.6501 0 39.3317 0 153.132
2 3 0 23.4611 0 44.406 0 169.545
3 3 0 24.2127 0 46.7138 0 177.789
4 3 1 23.5124 1 44.0932 1 157.519
5 . . . . . . .  1303384448 6037.469

